L3M+P: Lifelong Planning with Large Language Models

By combining classical planning methods with large language models (LLMs), recent research such as LLM+P has enabled agents to plan for general tasks given in natural language. However, scaling these methods to general-purpose service robots remains challenging: (1) classical planning algorithms generally require a detailed and consistent specification of the environment, which is not always readily available; and (2) existing frameworks mainly focus on isolated planning tasks, whereas robots are often meant to serve in long-term continuous deployments, and therefore must maintain a dynamic memory of the environment which can be updated with multi-modal inputs and extracted as planning knowledge for future tasks. To address these two issues, this paper introduces L3M+P (Lifelong LLM+P), a framework that uses an external knowledge graph as a representation of the world state. The graph can be updated from multiple sources of information, including sensory input and natural language interactions with humans. L3M+P enforces rules for the expected format of the absolute world state graph to maintain consistency between graph updates. At planning time, given a natural language description of a task, L3M+P retrieves context from the knowledge graph and generates a problem definition for classical planners. Evaluated on household robot simulators and on a real-world service robot, L3M+P achieves significant improvement over baseline methods both on accurately registering natural language state changes and on correctly generating plans, thanks to the knowledge graph retrieval and verification.

==> README_video.txt <==
Description:
This video presents a demonstration of a robot performing tasks in a sequence, accompanied by an overview of the proposed L3M+P method. It highlights the robot's perception, planning, and execution in a real-world setting.

Multimedia Player Information:
Format: MP4 (H.264). Compatible with VLC, Windows Media Player, QuickTime, and most web browsers.

Author Contact:
Yuqian Jiang
The University of Texas at Austin
linda.yuqian.jiang@gmail.com

==> Summary_video.txt <==
This video showcases a robot performing a sequence of tasks using the proposed L3M+P method. The demonstration begins with a brief overview of L3M+P, followed by real-world footage of the robot interacting with users, perceiving its environment, planning, and executing each task in order. The video highlights the system’s ability to handle multiple tasks while maintaining knowledge from both user interactions and perception. This extended content offers additional insight into the method’s practical operation and effectiveness in real-world scenarios.
